BiGym 2.0: Benchmarking Learned and Agent-Developed Policies for Humanoid Household Manipulation

Humanoid household manipulation requires the arms to act while the body balances, steps and changes posture. We present BiGym 2.0, an adaptation of BiGym for the Unitree G1 across 20 household tasks using a unified whole-body controller for demonstration and evaluation. The suite provides 60 native human virtual-reality demonstrations per task with synchronised multi-camera views and full-body execution records. We benchmark vision-language-action fine-tuning, imitation learning, demo-driven reinforcement learning, and cold-start coding agents given the interaction budget of online reinforcement learning. With the same onboard views, proprioception and whole-body controller for every method, vision-language-action fine-tuning has the highest nine-task mean, and agent-developed programs outperform every demo-driven reinforcement learning baseline on this mean and lead on bimanual reaching. Cross-workspace stacking remains open, $\pi_{0.5}$ stays low on pick-box, and multi-object transport is hard for imitation learning, demo-driven reinforcement learning and coding agents. All environments, human demonstrations, and evaluation traces are open-sourced at https://github.com/swirl-uk/BiGym2.

==> html/listings/prompt_strict.txt <==
You are writing the control policy for a simulated Unitree G1 humanoid robot. Your
submission is `policy.py` in this directory. `docs/api.md` describes the observation,
action and tool interface and how to run episodes.

What you have
- `demo_head.mp4`, `demo_left_wrist.mp4`, `demo_right_wrist.mp4`: one human demonstration
  of the task, recorded at the same time from the robot's head, left wrist, right wrist
  cameras (84x84, 25 fps, frame k of each file is the same instant). `harness/demo.py`
  reads them as RGB arrays in the same layout as the live cameras and maps frames to
  control steps (see docs/api.md).
- Training seeds: the 60 seeds listed in `seeds.json`, the seeds the demonstration set was
  collected on. Object placements are drawn per seed; the hidden evaluation seeds draw
  from the same distribution.
- A budget of 101,000 environment steps for everything you run. Each reset costs 200 steps
  plus the steps of the episode.

How you are scored
- After you stop, `policy.py` is run once on 100 hidden seeds. Your score is the success
  rate over those 100 episodes; nothing you report is used. An episode in which the robot
  falls counts as failed.
- Episodes are re-run and must end the same way: no wall-clock time, no unseeded
  randomness.

Rules
- The policy is hand-written control logic. It may not contain learned components (no
  training a network, regression or lookup table from data). Take whatever you can from
  the demonstration video; tuning constants by running episodes is fine.
- Libraries: numpy, scipy, OpenCV (cv2), pillow and the Python standard library; nothing
  else is installed and nothing can be installed. No network, no changes to the harness.
  The simulator is reachable only through the client.
- The robot's own cameras (`head`, `left_wrist`, `right_wrist`) and its body state are the
  only view of the scene, for you while developing as much as for the policy. There is no
  outside camera.
- Write code to files and run them with `./python file.py`; inline `python -c '...'` is
  refused by the sandbox and only wastes a turn.

Task: {task_sentence}


==> listings/prompt_strict.txt <==
You are writing the control policy for a simulated Unitree G1 humanoid robot. Your submission is `policy.py` in this directory. `docs/api.md` describes the observation, action and tool interface and how to run episodes.

What you have
- `demo_head.mp4`, `demo_left_wrist.mp4`, `demo_right_wrist.mp4`: one human demonstration of the task, recorded at the same time from the robot's head, left wrist, right wrist cameras (84x84, 25 fps, frame k of each file is the same instant). `harness/demo.py` reads them as RGB arrays in the same layout as the live cameras and maps frames to control steps (see docs/api.md).
- Training seeds: the 60 seeds listed in `seeds.json`, the seeds the demonstration set was collected on. Object placements are drawn per seed; the hidden evaluation seeds draw from the same distribution.
- A budget of 101,000 environment steps for everything you run. Each reset costs 200 steps plus the steps of the episode.

How you are scored
- After you stop, `policy.py` is run once on 100 hidden seeds. Your score is the success rate over those 100 episodes; nothing you report is used. An episode in which the robot falls counts as failed.
- Episodes are re-run and must end the same way: no wall-clock time, no unseeded randomness.

Rules
- The policy is hand-written control logic. It may not contain learned components (no training a network, regression or lookup table from data). Take whatever you can from the demonstration video; tuning constants by running episodes is fine.
- Libraries: numpy, scipy, OpenCV (cv2), pillow and the Python standard library; nothing else is installed and nothing can be installed. No network, no changes to the harness. The simulator is reachable only through the client.
- The robot's own cameras (`head`, `left_wrist`, `right_wrist`) and its body state are the only view of the scene, for you while developing as much as for the policy. There is no outside camera.
- Write code to files and run them with `./python file.py`; inline `python -c '...'` is refused by the sandbox and only wastes a turn.

Task: {task_sentence}

